Eight-stage pseudo-symplectic Runge-Kutta methods of order (4, 8)

Using simplifying assumptions that are related to the time reversal symmetry, a 1-dimensional family of 8-stage pseudo-symplectic Runge-Kutta methods of order (4, 8), i.e., methods of order 4 that preserve symplectic structure up to order 8, is derived. An example of 7-stage method of order (4, 9) is given.

==> cover.txt <==
Dear editors of the Partial Differential Equations and Applications,


The manuscript derives new pseudo-symplectic Runge--Kutta methods, with 
more stages but of higher order than before. A new type of simplifying 
assumptions (related to parity properties of functions or time reversal 
symmetry) is used in derivation, see the bottom of page 6.


The manuscript also contains three items of small pedagogical interest:

1) A continious analog of D-type conditions in the middle of page 5 with 
regions of integration in the (theta_1, theta_2)-plane.

2) Figure 2 on page 12 graphically depict the quadrature schemes of 
several Runge--Kutta methods. The plots have some similarity with, e.g.,
  M. Suzuki, Fractal decomposition of exponential operators with 
    applications to many-body theories and Monte Carlo simulations, 
    Physics Letters A 146 (6) 319-323 (1990), fig. 1.
where the vertical coordinate is the stage.

3) The diagrams are often drawn with a root and leaves attached to trees, 
as at the middle of page 4. This is done due to "all parts of the 
analytical expression a diagram corresponds to are explicitly drawn" 
sentiment. This makes the translation of a diagram to its analytical 
epxression fairly straightforward, as explained in the top of page 3. 
E.g., the bilinear form M at the lower half of page 5 is depicted by a 
diagram with two black dots having nothing attached from above, and thus 
M is a tensor with two covariant indices.


Please kindly consider the manuscript for publication in the Partial 
Differential Equations and Applications journal.


Thank you and best regards,
Misha Stepanov

